Discovery of a soft X-ray lag in the Ultraluminous X-ray Source NGC 1313 X-1

Ultraluminous X-ray Sources (ULXs) provide a unique opportunities to probe the geometry and energetics of super-Eddington accretion. The radiative processes involved in super-Eddington accretion are not well understood, and so studying correlated variability between different energy bands can provide insights into the causal connection between different emitting regions. We present a spectral-timing analysis of NGC 1313 X-1 from a recent XMM-Newton campaign. The spectra can be decomposed into two thermal-like components, the hotter of which may originate from the inner accretion disc, and the cooler from an optically thick outflow. We find correlated variability between hard (2-10 keV) and soft (0.3-2 keV) bands on kilosecond timescales, and find a soft lag of ~150 seconds. The covariance spectrum suggests that emission contributing to the lags is largely associated with the hotter of the two thermal-like components, likely originating from the inner accretion flow. This is only the third ULX to exhibit soft lags. The lags range over three orders of magnitude in amplitude, but all three are ~5 to ~20 percent of the corresponding characteristic variability timescales. If these soft lags can be understood in the context of a unified picture of ULXs, then lag timescales may provide constraints on the density and extent of radiatively-driven outflows.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
